SparseAuto: An Auto-Scheduler for Sparse Tensor Computations Using Recursive Loop Nest Restructuring

Automated code generation and performance enhancements for sparse tensor algebra have become essential in many real-world applications, such as quantum computing, physical simulations, computational chemistry, and machine learning. General sparse tensor algebra compilers are not always versatile enough to generate asymptotically optimal code for sparse tensor contractions. This paper shows how to generate asymptotically better schedules for complex sparse tensor expressions using kernel fission and fusion. We present generalized loop restructuring transformations to reduce asymptotic time complexity and memory footprint. Furthermore, we present an auto-scheduler that uses a partially ordered set (poset)-based cost model that uses both time and auxiliary memory complexities to prune the search space of schedules. In addition, we highlight the use of Satisfiability Module Theory (SMT) solvers in sparse auto-schedulers to approximate the Pareto frontier of better schedules to the smallest number of possible schedules, with user-defined constraints available at compile-time. Finally, we show that our auto-scheduler can select better-performing schedules and generate code for them. Our results show that the auto-scheduler provided schedules achieve orders-of-magnitude speedup compared to the code generated by the Tensor Algebra Compiler (TACO) for several computations on different real-world tensors.

==> SparseTDA-Paper/ir_code.txt <==
% \begin{figure}
%     \begin{lstlisting}[language=C++]{
%         forall(l, forall(m, forall(n, forall(i, forall(j, forall(k, A(l,m,n) += B(i,j,k) * C(i,l) * D(j,m) * E(k,n)))))))
% stmt: forall(l, where(forall(m, forall(n, forall(j, forall(k, A(l,m,n) += t_A(j,k) * D(j,m) * E(k,n))))), forall(i, forall(j, forall(k, t_A(j,k) += B(i,j,k) * C(i,l))))))
% stmt: forall(l, where(forall(m, forall(k, forall(n, forall(j, A(l,m,n) += t_A(j,k) * D(j,m) * E(k,n))))), forall(i, forall(j, forall(k, t_A(j,k) += B(i,j,k) * C(i,l))))))
% final stmt: forall(l, where(forall(m, forall(k, forall(n, forall(j, A(l,m,n) += t_A(j,k) * D(j,m) * E(k,n))))), where(forall(j, forall(k, t_A(j,k) += t_t_A0(j,k))), forall(i, forall(j, forall(k, t_t_A0(j,k) += B(i,j,k) * C(i,l)))))))
%     }
%     \end{lstlisting}
% \end{figure}

\begin{figure*}[t!]
    \begin{adjustbox}{minipage=\linewidth,scale=0.95}
    \centering
      \begin{subfigure}[t]{0.99\textwidth}
        \vspace{25pt}
        \begin{lstlisting}[basicstyle=\small, gobble=8, tabsize=2, showtabs=false, showstringspaces=false]
            // IR for the original tensor contraction
            forall(l, forall(m, forall(n, forall(i, forall(j, forall(k, 
                A(l,m,n) += B(i,j,k) * C(i,l) * D(j,m) * E(k,n)))))))
            // IR for the producer and consumer after splitting
            forall(l, 
                where(
                    forall(m, forall(n, forall(j, forall(k, 
                        A(l,m,n) += t_A(j,k) * D(j,m) * E(k,n))))), 
                    forall(i, forall(j, forall(k, 
                        t_A(j,k) += B(i,j,k) * C(i,l))))
                ))
            // IR for the producer and consumer after reordering
            forall(l, 
                where(
                    forall(m, forall(k, forall(n, forall(j, 
                        A(l,m,n) += t_A(j,k) * D(j,m) * E(k,n))))), 
                    forall(i, forall(j, forall(k, 
                        t_A(j,k) += B(i,j,k) * C(i,l))))
                ))
            // IR for the final fused iteration graph
            forall(l, 
                where(
                    forall(m, forall(k, forall(n, forall(j, 
                        A(l,m,n) += t_A(j,k) * D(j,m) * E(k,n))))), 
                    where(
                        forall(j, forall(k, 
                            t_A(j,k) += t_t_A0(j,k))), 
                        forall(i, forall(j, forall(k, 
                            t_t_A0(j,k) += B(i,j,k) * C(i,l))))
                    )
                ))
        \end{lstlisting}
        % \vspace{-10pt}
        \caption[]{}
        \label{fig:a-tensor-contraction-kernsel}
      \end{subfigure}%
      % \hfill%
      % \hspace{2em}%
      \end{adjustbox}
      \end{figure*}

==> SparseTDA-Paper/text.txt <==


1:40
That was also another meaning like we have a cash based pruning stage and then like we pick a schedule like we plug in actual like run time, we have the equation for iteration, time complexity and we plug in the actual value and do some like those happen at run time.

2:02
What we say is we have we design the compile time stages so that you spit out some good schedule and the end of the compile stages, set up good schedule so that you can use runtime pruning stages to pick one.

2:21
So the main focus is on the compile time pruning stages because I mean, we don't have a good, very good cash model, right?

2:27
We have some simple cache model that just works.

2:31
I think that you wanna be a little bit more specific about that because it creates this, it makes it clear that this is a machine independent approach, right?

2:39
So if you're doing everything offline, it's not actually a machine.

2:41
I mean, in some sense, it's machine independent.

2:43
If you're not taking into account cache configurations, but it doesn't give you any opportunity to tune to a particular machine.

2:48
Whereas our approach in principle does, right, where at run time, once you know what the machine is, you get to pick something based on the machine that you have particular size, data sizes you have in a particular machine.

3:00
Right?

3:01
Yeah, I think that we actually need to emphasize that, that like this prior auto scheduling work is not, is either going all the way down one side, which is we know all the data s set sizes and stuff like that.

3:13
And we're, we're basically just auto tuning or is going all the way to the other side, which is that we're just gonna take a very high level sense of like what the dimensions are and do some asymptotic complexity based selection of schedules, right?

3:27
Whereas our point is that neither of those approaches are the thing to do what you want.

3:32
Like the, the the philosophical point that we wanna make is that you wanna take the, you want to have these asymptotic complexity based pruning metrics.

3:40
Although it's important once you have a larger set of schedules, it's important to also consider memory complexity.

3:46
You want an asymptotic set of, of memory of you, you want to do that so that you can then prune down the set of schedules.

3:54
You have to actually consider a run time, right?

3:56
We need to make that point, we need to emphasize that point, such that our overall approach is machine independent because what you're doing at a compile time doesn't take into a top machine characteristics.

4:06
And what you're doing at a run at run time doesn't take very long because you've already spent a lot of time proving your schedules.

4:13
There's sort of two different, you wanna sort of frame it as there's two approaches that you could take, you could take a complete compiled time approach where all you get to do is asymptotic complexity based stuff.

4:22
And this one can cause problems if your, you know, if your dimensions are really weird, right?

4:28
You can just make bad choices.

4:30
It also can especially cause problems once you have this larger scheduling space where you now have to also consider memory complexity because there's no longer an obvious best case, right?

4:40
For different memory complexities, you might pick one size versus one schedule versus another, right?

4:46
Once you have this multidimensional space where you, what point you wanna pick in this space is now suddenly dependent on machine characteristics.

4:54
So a completely compiled time approach doesn't work anymore.

4:58
Does that make sense?

4:59
Yeah.

5:00
So you could go the other direction entirely and go completely run time and just do a pure auto tuning.

5:06
Now, the problem with pure auto tuning in the case of sparse is that because there there's just too many schedules to evaluate right, giant scheduling space and too many possible configurations because you have to re evaluate for every possible input, right?

5:21
And so you can't go complete compiled time.

5:23
And the reason you can't go complete compile time is we have this much more complicated scheduling space, you can't go complete run time.

5:29
And the reason you can't go complete run time is the scheduling space is too big, right?

5:32
So both of those things combined, say that the prior approaches.

5:35
So RN work, which is comp completely offline or complete auto tuning work, neither of them really makes sense.

5:42
So what do we do?

5:43
We're gonna find this best of both worlds that lets you do the expensive machine independent stuff ahead of time while then passing it off to a machine dependent component.

5:54
That now because you've done all this night, this this cool SMT pruning and stuff ahead of time needs to do very little work to actually evaluate the performance.

6:04
Right?

6:05
And that way you get the be like you, you wind up with the overall system that is machine independent, but has this small runtime component that lets you tune for particular machines.

6:15
OK.

6:17
OK.

6:17
Right.

6:17
And that I think makes it very clear why, what we're doing.

6:21
So that's different from why we're not comparing directly to our work.

6:25
So that could be the reason why we don't have to show us the thins work.

6:30
So no, the the the reason that we're not comparing directly thins work is that these are just non overlapping pieces like there, there's some overlap in the, in the work, but they're fundamentally distinct things, right?

6:39
One side is is doing, we are doing more transformations in terms of L and R they're doing more transformations in terms of data space.

6:48
So they're not really comparable, we can't do a direct apples to apples.

6:51
Comparison for this one kernel will show you that sometimes our work gets like sometimes like depending on different configurations, one approach might give you better results than the other.

7:02
But there the the point you wanna try to emphasize is it doesn't make sense to do a complete comparison with their work because they also do this data transformation stuff that we don't, that we don't do and we do these other scheduling transformations that they help you.

7:16
OK?

7:16
Should we mention like the real usability of these girls?

7:20
I would be a little bit careful because our work is almost certainly going to be reviewed by Fred and Sam.

7:25
So we don't want to spend too much time like like your your goal in those situations is just to say that their work is different.

7:31
Not that not that our work is not that their work is still the same thing, but I wanted to get different.

7:38
So, so so just say explain like here's why we're not doing any one of them.

8:29
So given that they're gonna look at like, so what they do is they just do a topic, they build topic models of your papers and then match it to the topics of the paper that you of this init paper.

8:38
So I guarantee that Simon and Fred will come out as extremely high matches for our paper.

8:43
So, so, you know, I if you want to review the, yeah, I mean, even if it doesn't get back to you, at least you'll get a good preview, we'll get good feedback.

8:54
So, yeah, so your goal is not to say that RNS work is bad.

8:57
Your goal is to say that RNS work is there's a little bit of overlap and sometimes one approach is better and sometimes our approach is better and the reason is blah, blah, blah.

9:05
But fundamentally, these are not actually comparable piece of the work.

9:07
We're trying to do something different than they are.

9:09
OK.

9:09
So I, I was thinking to have those as different case studies comparing against the and yeah, exactly.

9:18
So here also they have asked why you have not compared with SP TT N like it does work.

9:24
I thought we did.

9:25
No, they don't have the report out.

9:28
It's still not out.

9:29
No, the the paper is still in the archive and the report is not, you know, if it got into aspa or, or I or whatever, I mean, I didn't see a published paper.

9:40
There's a right.

9:42
Yeah.

9:42
No, people didn't accept the paper.

9:45
I was a paper.

9:45
I was, I mean, I was in art but they may have not submitted to artifact though, artifact evaluation in artifact eval I didn't find the paper here.

9:57
We can find it and the program is out.

10:01
I don't think it's accepted it.

10:06
That's interesting.

10:07
OK.

10:07
Well, so on the bright side, that means that we don't need to do a direct comparison to them.

10:10
Not, but we should, we should mention it.

10:13
You should mention that there is this archive work that you know that that is doing?

10:16
Should we mention the word archive?

10:18
Because that, that's one of the questions from these reviews.

10:21
So where did they like that?

10:23
OK.

10:27
We cannot compare it.

10:28
So they asked about it to Stnn.

10:33
So what I do is I think that that's the best that we can do in a situation like that.

10:37
And I, and we do have that comparison in the paper.

10:39
Right.

10:40
Yeah.

10:40
For the one that overlaps we sort of change the dimensions and compare it to talk about the effect of memory.

10:52
That's right.

10:52
So I think that's the best we can say is that here's the, you know, there is this, you know, recent work also talks about an auto scheduler.

11:01
Here's why we're better or here's why we're different, right?

11:04
Part of the reason we're different is that they don't have the offline face, right?

11:08
They, they can be coupled, but that's not how they, they, they are completely like, don't, don't give them credit for something they don't do.

11:18
OK?

11:18
Just because you know how to take their work and decouple it.

11:21
If their work says we do this at run time, they do it at run time, right?

11:25
So they work at run time.

11:27
A's work is completely a completely compiled time.

11:29
And in some sense, that is the key thing, right?

11:32
Our, we just talk about this, right?

11:34
What is the thesis of the paper, the thesis of the paper is that when you have these giant scheduling spaces and especially when those giant scheduling spaces involve multiple factors for performance, specifically memory and time, not, it doesn't make sense to do a completely offline approach and it doesn't make sense to do a completely online approach.

11:57
The thesis of our paper is that what you actually want to do is this hybrid approach where you use an offline model to prove down the search space such that at run time, you can search a much smaller space, right?

12:07
That is that is the single sentence thesis of the paper that needs to be there somewhere right up front, right?

12:14
But that is that is kind of the like right from your perspective, it's like, hey, we've got this cool transformation and like how do we schedule it?

12:21
But what you wanna say, we've got this cold transformation going for the introduction, there should be an introduction, right?

12:26
Your point is that like we've got this cold transformation, this explode, this dramatically explodes the search space of what we need to worry about, right and dramatically and and adds this extra factor that you need to worry about, which is how big the temporary is.

12:38
And, and the at all in their prior paper showed that if the temporaries get too big, you can actually get worse performance.

12:45
Like you can actually just reference that paper and say, hey, they showed that that if your temporaries blow out your cash, you get worse behavior.

12:53
So any auto scheduling approach needs to take that into account.

12:57
But there's this problem, right?

12:59
So this is a great transformation.

13:00
We wanna do auto scheduling for it.

13:01
But there's this problem, the search space gets huge and it's this multidimensional space.

13:05
And that means that prior approaches to auto scheduling sparse tensors which are either completely offline or completely online don't make sense.

13:12
Completely offline approach doesn't make sense because with a multidimensional space, there's no single dimension on which you can sort the schedules in order to pick the best one, right?

13:23
Something that looks like it's the best for a time complexity might be really bad for memory complexity.

13:27
And maybe that's OK because you have enough cash and maybe that's not OK because you don't.

13:31
So you can't be completely offline, completely.

13:33
The on online approach doesn't make sense because the search space is entirely too large, right?

13:39
So what this paper proposes is a hybrid approach that kind of takes the best of both worlds.

13:45
It takes advantage of the offline approaches ability to do some very clever pruning of the space.

13:51
And we build this SFT model and blah blah, blah, blah blah.

13:53
In order to prune the space down, it takes advantage of the online approaches, ability to tune to particular input sizes and cache parameters.

14:01
And so here's what we built, we build a system that goes through these multiple stages of pruning.

14:05
These are offline, this is online, the offline stages do lots of cool work and they build a bunch of constraints that you can then s satisfy that you can check in the online phase.

14:22
So like, but, but the thesis of the, of the thing is that of the paper is that now that we have this more complicated space, the space gets really big, too big to search online and the space gets really complicated, too complicated to search offline.





==> text.txt <==


1:40
That was also another meaning like we have a cash based pruning stage and then like we pick a schedule like we plug in actual like run time, we have the equation for iteration, time complexity and we plug in the actual value and do some like those happen at run time.

2:02
What we say is we have we design the compile time stages so that you spit out some good schedule and the end of the compile stages, set up good schedule so that you can use runtime pruning stages to pick one.

2:21
So the main focus is on the compile time pruning stages because I mean, we don't have a good, very good cash model, right?

2:27
We have some simple cache model that just works.

2:31
I think that you wanna be a little bit more specific about that because it creates this, it makes it clear that this is a machine independent approach, right?

2:39
So if you're doing everything offline, it's not actually a machine.

2:41
I mean, in some sense, it's machine independent.

2:43
If you're not taking into account cache configurations, but it doesn't give you any opportunity to tune to a particular machine.

2:48
Whereas our approach in principle does, right, where at run time, once you know what the machine is, you get to pick something based on the machine that you have particular size, data sizes you have in a particular machine.

3:00
Right?

3:01
Yeah, I think that we actually need to emphasize that, that like this prior auto scheduling work is not, is either going all the way down one side, which is we know all the data s set sizes and stuff like that.

3:13
And we're, we're basically just auto tuning or is going all the way to the other side, which is that we're just gonna take a very high level sense of like what the dimensions are and do some asymptotic complexity based selection of schedules, right?

3:27
Whereas our point is that neither of those approaches are the thing to do what you want.

3:32
Like the, the the philosophical point that we wanna make is that you wanna take the, you want to have these asymptotic complexity based pruning metrics.

3:40
Although it's important once you have a larger set of schedules, it's important to also consider memory complexity.

3:46
You want an asymptotic set of, of memory of you, you want to do that so that you can then prune down the set of schedules.

3:54
You have to actually consider a run time, right?

3:56
We need to make that point, we need to emphasize that point, such that our overall approach is machine independent because what you're doing at a compile time doesn't take into a top machine characteristics.

4:06
And what you're doing at a run at run time doesn't take very long because you've already spent a lot of time proving your schedules.

4:13
There's sort of two different, you wanna sort of frame it as there's two approaches that you could take, you could take a complete compiled time approach where all you get to do is asymptotic complexity based stuff.

4:22
And this one can cause problems if your, you know, if your dimensions are really weird, right?

4:28
You can just make bad choices.

4:30
It also can especially cause problems once you have this larger scheduling space where you now have to also consider memory complexity because there's no longer an obvious best case, right?

4:40
For different memory complexities, you might pick one size versus one schedule versus another, right?

4:46
Once you have this multidimensional space where you, what point you wanna pick in this space is now suddenly dependent on machine characteristics.

4:54
So a completely compiled time approach doesn't work anymore.

4:58
Does that make sense?

4:59
Yeah.

5:00
So you could go the other direction entirely and go completely run time and just do a pure auto tuning.

5:06
Now, the problem with pure auto tuning in the case of sparse is that because there there's just too many schedules to evaluate right, giant scheduling space and too many possible configurations because you have to re evaluate for every possible input, right?

5:21
And so you can't go complete compiled time.

5:23
And the reason you can't go complete compile time is we have this much more complicated scheduling space, you can't go complete run time.

5:29
And the reason you can't go complete run time is the scheduling space is too big, right?

5:32
So both of those things combined, say that the prior approaches.

5:35
So RN work, which is comp completely offline or complete auto tuning work, neither of them really makes sense.

5:42
So what do we do?

5:43
We're gonna find this best of both worlds that lets you do the expensive machine independent stuff ahead of time while then passing it off to a machine dependent component.

5:54
That now because you've done all this night, this this cool SMT pruning and stuff ahead of time needs to do very little work to actually evaluate the performance.

6:04
Right?

6:05
And that way you get the be like you, you wind up with the overall system that is machine independent, but has this small runtime component that lets you tune for particular machines.

6:15
OK.

6:17
OK.

6:17
Right.

6:17
And that I think makes it very clear why, what we're doing.

6:21
So that's different from why we're not comparing directly to our work.

6:25
So that could be the reason why we don't have to show us the thins work.

6:30
So no, the the the reason that we're not comparing directly thins work is that these are just non overlapping pieces like there, there's some overlap in the, in the work, but they're fundamentally distinct things, right?

6:39
One side is is doing, we are doing more transformations in terms of L and R they're doing more transformations in terms of data space.

6:48
So they're not really comparable, we can't do a direct apples to apples.

6:51
Comparison for this one kernel will show you that sometimes our work gets like sometimes like depending on different configurations, one approach might give you better results than the other.

7:02
But there the the point you wanna try to emphasize is it doesn't make sense to do a complete comparison with their work because they also do this data transformation stuff that we don't, that we don't do and we do these other scheduling transformations that they help you.

7:16
OK?

7:16
Should we mention like the real usability of these girls?

7:20
I would be a little bit careful because our work is almost certainly going to be reviewed by Fred and Sam.

7:25
So we don't want to spend too much time like like your your goal in those situations is just to say that their work is different.

7:31
Not that not that our work is not that their work is still the same thing, but I wanted to get different.

7:38
So, so so just say explain like here's why we're not doing any one of them.

8:29
So given that they're gonna look at like, so what they do is they just do a topic, they build topic models of your papers and then match it to the topics of the paper that you of this init paper.

8:38
So I guarantee that Simon and Fred will come out as extremely high matches for our paper.

8:43
So, so, you know, I if you want to review the, yeah, I mean, even if it doesn't get back to you, at least you'll get a good preview, we'll get good feedback.

8:54
So, yeah, so your goal is not to say that RNS work is bad.

8:57
Your goal is to say that RNS work is there's a little bit of overlap and sometimes one approach is better and sometimes our approach is better and the reason is blah, blah, blah.

9:05
But fundamentally, these are not actually comparable piece of the work.

9:07
We're trying to do something different than they are.

9:09
OK.

9:09
So I, I was thinking to have those as different case studies comparing against the and yeah, exactly.

9:18
So here also they have asked why you have not compared with SP TT N like it does work.

9:24
I thought we did.

9:25
No, they don't have the report out.

9:28
It's still not out.

9:29
No, the the paper is still in the archive and the report is not, you know, if it got into aspa or, or I or whatever, I mean, I didn't see a published paper.

9:40
There's a right.

9:42
Yeah.

9:42
No, people didn't accept the paper.

9:45
I was a paper.

9:45
I was, I mean, I was in art but they may have not submitted to artifact though, artifact evaluation in artifact eval I didn't find the paper here.

9:57
We can find it and the program is out.

10:01
I don't think it's accepted it.

10:06
That's interesting.

10:07
OK.

10:07
Well, so on the bright side, that means that we don't need to do a direct comparison to them.

10:10
Not, but we should, we should mention it.

10:13
You should mention that there is this archive work that you know that that is doing?

10:16
Should we mention the word archive?

10:18
Because that, that's one of the questions from these reviews.

10:21
So where did they like that?

10:23
OK.

10:27
We cannot compare it.

10:28
So they asked about it to Stnn.

10:33
So what I do is I think that that's the best that we can do in a situation like that.

10:37
And I, and we do have that comparison in the paper.

10:39
Right.

10:40
Yeah.

10:40
For the one that overlaps we sort of change the dimensions and compare it to talk about the effect of memory.

10:52
That's right.

10:52
So I think that's the best we can say is that here's the, you know, there is this, you know, recent work also talks about an auto scheduler.

11:01
Here's why we're better or here's why we're different, right?

11:04
Part of the reason we're different is that they don't have the offline face, right?

11:08
They, they can be coupled, but that's not how they, they, they are completely like, don't, don't give them credit for something they don't do.

11:18
OK?

11:18
Just because you know how to take their work and decouple it.

11:21
If their work says we do this at run time, they do it at run time, right?

11:25
So they work at run time.

11:27
A's work is completely a completely compiled time.

11:29
And in some sense, that is the key thing, right?

11:32
Our, we just talk about this, right?

11:34
What is the thesis of the paper, the thesis of the paper is that when you have these giant scheduling spaces and especially when those giant scheduling spaces involve multiple factors for performance, specifically memory and time, not, it doesn't make sense to do a completely offline approach and it doesn't make sense to do a completely online approach.

11:57
The thesis of our paper is that what you actually want to do is this hybrid approach where you use an offline model to prove down the search space such that at run time, you can search a much smaller space, right?

12:07
That is that is the single sentence thesis of the paper that needs to be there somewhere right up front, right?

12:14
But that is that is kind of the like right from your perspective, it's like, hey, we've got this cool transformation and like how do we schedule it?

12:21
But what you wanna say, we've got this cold transformation going for the introduction, there should be an introduction, right?

12:26
Your point is that like we've got this cold transformation, this explode, this dramatically explodes the search space of what we need to worry about, right and dramatically and and adds this extra factor that you need to worry about, which is how big the temporary is.

12:38
And, and the at all in their prior paper showed that if the temporaries get too big, you can actually get worse performance.

12:45
Like you can actually just reference that paper and say, hey, they showed that that if your temporaries blow out your cash, you get worse behavior.

12:53
So any auto scheduling approach needs to take that into account.

12:57
But there's this problem, right?

12:59
So this is a great transformation.

13:00
We wanna do auto scheduling for it.

13:01
But there's this problem, the search space gets huge and it's this multidimensional space.

13:05
And that means that prior approaches to auto scheduling sparse tensors which are either completely offline or completely online don't make sense.

13:12
Completely offline approach doesn't make sense because with a multidimensional space, there's no single dimension on which you can sort the schedules in order to pick the best one, right?

13:23
Something that looks like it's the best for a time complexity might be really bad for memory complexity.

13:27
And maybe that's OK because you have enough cash and maybe that's not OK because you don't.

13:31
So you can't be completely offline, completely.

13:33
The on online approach doesn't make sense because the search space is entirely too large, right?

13:39
So what this paper proposes is a hybrid approach that kind of takes the best of both worlds.

13:45
It takes advantage of the offline approaches ability to do some very clever pruning of the space.

13:51
And we build this SFT model and blah blah, blah, blah blah.

13:53
In order to prune the space down, it takes advantage of the online approaches, ability to tune to particular input sizes and cache parameters.

14:01
And so here's what we built, we build a system that goes through these multiple stages of pruning.

14:05
These are offline, this is online, the offline stages do lots of cool work and they build a bunch of constraints that you can then s satisfy that you can check in the online phase.

14:22
So like, but, but the thesis of the, of the thing is that of the paper is that now that we have this more complicated space, the space gets really big, too big to search online and the space gets really complicated, too complicated to search offline.




